An Integral Field Spectroscopy Study Of Thin And Thick Discs In IC 2531

Thin and thick discs are prominent components in the Milky Way and other spiral galaxies, but their formation histories are not yet understood, which is particularly true for thick discs. This is partially due to the fact that we lack sufficient understanding of thin and thick discs in other galaxies to determine how common features of the Milky Way's discs are. Here, we conduct an integral field spectroscopy study of the thin and thick discs in the edge-on Milky Way analogue IC 2531, using observational data from the WiFeS IFU spectrograph on the ANU 2.3m telescope. We provide spectral analysis of IC 2531's kinematics and stellar populations in the thin and thick disc regions by conducting pPXF fitting with Vazdekis models. We found that IC 2531's disc above the dust plane generally has chemical properties between the Milky Way's chemical thin and thick disc. IC 2531's thick disc is somewhat similar to the Milky Way's in terms of stellar populations: on average, it is older, more metal-poor than its corresponding thin disc, but similarly alpha-enhanced in general. But we do find a clearly alpha-rich thick disc bin though one of our "thick disc" bins may be dominated by a warped thin disc. These results may help to constrain formation theories of thick discs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
